Red Light, Green Light Game of Multi-Robot Systems with Safety Barrier Certificates

In this paper, we propose the safety barrier certificates for uncertain multi-robot systems playing red light, green light game. According to the rule of the game, the robots are allowed to move forward after a doll shouts `green light' and must stop when it shouts `red light'. Following this rule, a two-mode nominal controller is designed where one mode is for moving forward and the other one is for slowing down and being motionless. Then, multiple exponential control barrier functions(ECBFs) are developed to handle safety constraints for limited playground, collision avoidance, and saturation of the velocity. While designing the nominal controller and ECBFs, an estimated braking time and robust inequality constraints are derived to deal with the system uncertainty. Consequently, a controller guaranteeing safety barrier certificates of each robot has been formulated by a quadratic programming with the nominal controller and the robust inequality constraints. Finally, red light, green light game is simulated to validate the proposed safety-critical control system.

==> Cover_note.txt <==

Dear Editor-in-Chief

 We would like to submit the manuscript entitled ``Red Light, Green Light Game of Multi-Robot Systems with Safety Barrier Certificates", which we wish to be considered for publication in this high-quality journal, IEEE Robotics and Automation Letters.

The contributions of this paper are as follows.

(i) Different from the previous safety-critical control approaches for multi-robot systems, it is a first attempt to address red light, green light game using multiple robots where the movement of the robots are limited by the light timing. 

(ii) Compared with the control research on the connected vehicles in urban roads with traffic light, the considered problem is more general and complex because robots are played in 2D playground and they can pass slow-moving robots with guaranteed safety.

We thank you very much for your kind handling of our paper. 

